Unsupervised and Generic Short-Term Anticipation of Human Body Motions

Various neural network based methods are capable of anticipating human body motions from data for a short period of time. What these methods lack are the interpretability and explainability of the network and its results. We propose to use Dynamic Mode Decomposition with delays to represent and anticipate human body motions. Exploring the influence of the number of delays on the reconstruction and prediction of various motion classes, we show that the anticipation errors in our results are comparable or even better for very short anticipation times ($<0.4$ sec) to a recurrent neural network based method. We perceive our method as a first step towards the interpretability of the results by representing human body motions as linear combinations of ``factors''. In addition, compared to the neural network based methods large training times are not needed. Actually, our methods do not even regress to any other motions than the one to be anticipated and hence is of a generic nature.

==> Tables/EvarF1_pred_mse.csv <==
DMDd80,0.1 sec,0.2 sec,0.4 sec
M1F1,7.25E+01,5.85E+02,9.57E+03
M5F1,7.59E+01,4.73E+02,3.52E+03
M17F1,,,


==> Tables/acc_right_hand.csv <==
,0.1 sec,0.2 sec,0.4 sec
A1F1,1.12E+01,3.54E+01,4.19E+03
A5F1,7.57E+00,1.86E+01,4.70E+01
A17F1,5.09E+00,1.30E+01,3.12E+01


==> Tables/kl1dmdd30.csv <==
Action,RNN 0.1 sec,RNN 0.2 sec,RNN 0.4 sec,DMDd 0.1 sec,DMDd 0.2 sec,DMDd 0.4 sec
Directions,2.2256,1.4441,0.7747,0.0005,0.0009,0.0015
Discussion,1.7711,1.2585,0.7057,0.0007,0.0013,0.001
Eating,2.3792,1.5733,0.7207,0.001,0.0013,0.0019
Greeting,1.6114,1.1659,0.6721,0.0031,0.0025,0.0047
Phoning,1.5577,1.2236,0.6607,0.0018,0.0017,0.0022
Posing,1.6881,1.3424,0.7655,0.0022,0.0041,0.0044
Purchases,1.9643,1.2626,0.7283,0.0008,0.0013,0.0018
Sitting,2.5532,1.9643,1.1802,0.0008,0.0016,0.0014
SittingDown,1.7629,1.0834,0.6149,0.001,0.0011,0.0016
Smoking,2.0258,1.3211,0.6847,0.0009,0.0017,0.0017
Photo,1.959,1.2174,0.6585,0.0009,0.0014,0.0014
Waiting,1.6277,1.2485,0.7031,0.0008,0.0013,0.0018
Walking,1.3215,0.8147,0.4407,0.0024,0.0042,0.0039
WalkDog,1.5472,0.8512,0.3563,0.0032,0.0043,0.0047
WalkTogether,1.8066,1.0811,0.564,0.0017,0.0019,0.0024


==> Tables/kl1dmdedmd.csv <==
Action,DMDd 0.1 sec,DMDd 0.2 sec,DMDd 0.4 sec,EDMD 0.1 sec,EDMD 0.2 sec,EDMD 0.4 sec,DMD 0.1 sec,DMD 0.2 sec,DMD 0.4 sec
Directions,0.0506,0.094,0.1023,0.0039,0.0068,0.0065,0.0324,0.078,0.0868
Discussion,0.0775,0.1039,0.1144,0.0035,0.0037,0.0044,0.0413,0.0665,0.0779
Eating,0.0702,0.1058,0.1453,0.0044,0.004,0.0041,0.0862,0.115,0.1286
Greeting,0.0621,0.107,0.1102,0.01,0.0153,0.0146,0.0522,0.0776,0.0901
Phoning,0.0673,0.0875,0.0849,0.0056,0.0057,0.0062,0.0483,0.0698,0.0714
Posing,0.0574,0.1101,0.109,0.0058,0.0118,0.0119,0.0453,0.0903,0.0829
Purchases,0.05,0.0925,0.1024,0.0057,0.0082,0.0085,0.0512,0.0861,0.1035
Sitting,0.0803,0.1301,0.145,0.0033,0.005,0.0056,0.0543,0.0856,0.0761
SittingDown,0.0448,0.0477,0.0619,0.0071,0.0064,0.0078,0.0318,0.0357,0.0482
Smoking,0.05,0.063,0.0726,0.0042,0.0068,0.0063,0.0296,0.0548,0.0568
Photo,0.0515,0.0751,0.0809,0.0021,0.0039,0.0037,0.0359,0.0588,0.0644
Waiting,0.0299,0.0485,0.0715,0.0179,0.0181,0.025,0.017,0.0383,0.0412
Walking,0.0541,0.0808,0.0907,0.0093,0.0113,0.0118,0.0472,0.0621,0.0618
WalkDog,0.0474,0.0791,0.1108,0.0074,0.0155,0.0159,0.0594,0.0712,0.0815
WalkTogether,0.0339,0.058,0.0626,0.0036,0.0081,0.0097,0.0327,0.0487,0.0497


==> Tables/kl1rnndmdd70.csv <==
Action, RNN 0.1 sec, RNN 0.2 sec, RNN 0.4 sec, DMDd 0.1 sec, DMDd 0.2 sec, DMDd 0.4 sec
Directions,2.2256,1.4441,0.7747,0.0506,0.094,0.1023
Discussion,1.7711,1.2585,0.7057,0.0775,0.1039,0.1144
Eating,2.3792,1.5733,0.7207,0.0702,0.1058,0.1453
Greeting,1.6114,1.1659,0.6721,0.0621,0.107,0.1102
Phoning,1.5577,1.2236,0.6607,0.0673,0.0875,0.0849
Posing,1.6881,1.3424,0.7655,0.0574,0.1101,0.109
Purchases,1.9643,1.2626,0.7283,0.05,0.0925,0.1024
Sitting,2.5532,1.9643,1.1802,0.0803,0.1301,0.145
SittingDown,1.7629,1.0834,0.6149,0.0448,0.0477,0.0619
Smoking,2.0258,1.3211,0.6847,0.05,0.063,0.0726
Photo,1.959,1.2174,0.6585,0.0515,0.0751,0.0809
Waiting,1.6277,1.2485,0.7031,0.0299,0.0485,0.0715
Walking,1.3215,0.8147,0.4407,0.0541,0.0808,0.0907
WalkDog,1.5472,0.8512,0.3563,0.0474,0.0791,0.1108
WalkTogether,1.8066,1.0811,0.564,0.0339,0.058,0.0626


==> Tables/kl1rnndmdd70noheader.csv <==
Directions,2.2256,1.4441,0.7747,0.0506,0.094,0.1023
Discussion,1.7711,1.2585,0.7057,0.0775,0.1039,0.1144
Eating,2.3792,1.5733,0.7207,0.0702,0.1058,0.1453
Greeting,1.6114,1.1659,0.6721,0.0621,0.107,0.1102
Phoning,1.5577,1.2236,0.6607,0.0673,0.0875,0.0849
Posing,1.6881,1.3424,0.7655,0.0574,0.1101,0.109
Purchases,1.9643,1.2626,0.7283,0.05,0.0925,0.1024
Sitting,2.5532,1.9643,1.1802,0.0803,0.1301,0.145
SittingDown,1.7629,1.0834,0.6149,0.0448,0.0477,0.0619
Smoking,2.0258,1.3211,0.6847,0.05,0.063,0.0726
Photo,1.959,1.2174,0.6585,0.0515,0.0751,0.0809
Waiting,1.6277,1.2485,0.7031,0.0299,0.0485,0.0715
Walking,1.3215,0.8147,0.4407,0.0541,0.0808,0.0907
WalkDog,1.5472,0.8512,0.3563,0.0474,0.0791,0.1108
WalkTogether,1.8066,1.0811,0.564,0.0339,0.058,0.0626


==> Tables/rmsernndmdd70.csv <==
Action, RNN 0.1 sec, RNN 0.2 sec, RNN 0.4 sec, DMDd 0.1 sec, DMDd 0.2 sec, DMDd 0.4 sec
Directions,39560,29543,29242,65040,64584,96578
Discussion,62373,48528,48277,62769,62172,93930
Eating,42890,31875,27848,55080,55390,81399
Greeting,85576,67114,65514,66545,64406,95602
Phoning,44602,33913,31049,54460,53911,77959
Posing,59505,43024,37641,65790,66544,94689
Purchases,54133,39893,36675,56345,57492,84659
Sitting,67591,59260,56634,43818,45566,59257
SittingDown,49254,36308,31029,35014,43338,52152
Smoking,37775,29912,28826,57802,55626,81226
Photo,41828,30657,28222,52357,56520,82569
Waiting,50701,40320,38533,61690,60054,90767
Walking,19360,14051,11985,62838,59701,88733
WalkDog,66473,52991,55078,57349,58171,83246
WalkTogether,26973,20818,21036,70150,67182,96925


==> Tables/rnndmdd30mse.csv <==
Action,RNN 0.1 sec,RNN 0.2 sec,RNN 0.4 sec,DMDd 0.1 sec,DMDd 0.2 sec,DMDd 0.4 sec
Directions,39560.363,29543.584,29242.88,12.3026,13.2211,13.248
Discussion,62373.62,48528.117,48277.31,19.7628,21.7554,21.4647
Eating,42890.55,31875.447,27848.951,11.4657,13.0762,12.774
Greeting,85576.055,67114.34,65514.08,35.6867,40.2934,43.8408
Phoning,44602.363,33912.9,31049.213,13.7138,16.1949,16.6127
Posing,59505.152,43024.13,37641.41,20.3203,22.2391,22.3292
Purchases,54133.375,39892.77,36675.07,19.0181,20.1129,22.1168
Sitting,67590.92,59260.16,56634.4,10.5491,11.0291,11.2983
SittingDown,49253.914,36308.07,31029.43,14.9264,19.4394,18.786
Smoking,37775.387,29911.945,28826.387,9.8211,11.647,11.8622
Photo,41828.25,30656.988,28222.365,10.6923,12.1223,12.9016
Waiting,50700.77,40319.953,38532.855,17.9396,21.5736,22.3965
Walking,19359.875,14050.613,11984.574,33.505,39.6509,36.5996
WalkDog,66472.55,52991.21,55078.184,45.8747,54.081,55.9854
WalkTogether,26972.861,20817.65,21036.209,20.2388,22.9197,21.1152


==> Tables/rnndmdd80kl1.csv <==
Action, RNN 0.1 sec, RNN 0.2 sec, RNN 0.4 sec, DMDd 0.1 sec, DMDd 0.2 sec, DMDd 0.4 sec
Directions,2.2256,1.4441,0.7747,0.0141,0.023,0.0336
Discussion,1.7711,1.2585,0.7057,0.0346,0.0238,0.0226
Eating,2.3792,1.5733,0.7207,0.0151,0.0517,0.0443
Greeting,1.6114,1.1659,0.6721,0.0148,0.0387,0.0722
Phoning,1.5577,1.2236,0.6607,0.043,0.0555,0.0597
Posing,1.6881,1.3424,0.7655,0.0244,0.0538,0.0537
Purchases,1.9643,1.2626,0.7283,0.0434,0.0339,0.0379
Sitting,2.5532,1.9643,1.1802,0.0156,0.0162,0.0293
SittingDown,1.7629,1.0834,0.6149,0.0242,0.0336,0.0501
Smoking,2.0258,1.3211,0.6847,0.0106,0.0316,0.0345
Photo,1.959,1.2174,0.6585,0.0133,0.0247,0.0305
Waiting,1.6277,1.2485,0.7031,0.0617,0.0513,0.047
Walking,1.3215,0.8147,0.4407,0.0292,0.0338,0.0597
WalkDog,1.5472,0.8512,0.3563,0.0657,0.0641,0.0565
WalkTogether,1.8066,1.0811,0.564,0.0233,0.0278,0.0327


==> Tables/rnndmdd80mse.csv <==
Action, RNN 0.1 sec, RNN 0.2 sec, RNN 0.4 sec, DMDd 0.1 sec, DMDd 0.2 sec, DMDd 0.4 sec
Directions,39560.363,29543.584,29242.88,11.3243,111.8487,838.6819
Discussion,62373.62,48528.117,48277.31,12.9787,128.7767,1187.0308
Eating,42890.55,31875.447,27848.951,12.3284,93.5943,711.3001
Greeting,85576.055,67114.34,65514.08,36.6193,275.6302,1993.2128
Phoning,44602.363,33912.9,31049.213,15.9836,103.3326,811.8309
Posing,59505.152,43024.13,37641.41,10.0872,106.9594,1059.133
Purchases,54133.375,39892.77,36675.07,31.7296,196.2642,1349.3227
Sitting,67590.92,59260.16,56634.4,14.3072,86.1272,569.226
SittingDown,49253.914,36308.07,31029.43,40.5796,213.2137,1089.7249
Smoking,37775.387,29911.945,28826.387,16.0831,102.9758,764.5258
Photo,41828.25,30656.988,28222.365,18.3485,122.4038,1157.6826
Waiting,50700.77,40319.953,38532.855,23.123,157.8226,1185.824
Walking,19359.875,14050.613,11984.574,25.602,238.6579,2072.3677
WalkDog,66472.55,52991.21,55078.184,128.5931,825.3005,4045.8898
WalkTogether,26972.861,20817.65,21036.209,11.1833,111.5555,1084.4474

